nprobust: Nonparametric Kernel-Based Estimation and Robust Bias-Corrected Inference

Nonparametric kernel density and local polynomial regression estimators are very popular in Statistics, Economics, and many other disciplines. They are routinely employed in applied work, either as part of the main empirical analysis or as a preliminary ingredient entering some other estimation or inference procedure. This article describes the main methodological and numerical features of the software package nprobust, which offers an array of estimation and inference procedures for nonparametric kernel-based density and local polynomial regression methods, implemented in both the R and Stata statistical platforms. The package includes not only classical bandwidth selection, estimation, and inference methods (Wand and Jones, 1995; Fan and Gijbels, 1996), but also other recent developments in the statistics and econometrics literatures such as robust bias-corrected inference and coverage error optimal bandwidth selection (Calonico, Cattaneo and Farrell, 2018, 2019). Furthermore, this article also proposes a simple way of estimating optimal bandwidths in practice that always delivers the optimal mean square error convergence rate regardless of the specific evaluation point, that is, no matter whether it is implemented at a boundary or interior point. Numerical performance is illustrated using an empirical application and simulated data, where a detailed numerical comparison with other R packages is given.

==> output/lp_p0_d0_r0_n500.csv <==
"","ev","h","bias","var","mse","ec","il","h","bias","var","mse","ec","il"
"1",0,0.108389874950607,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"2",0,0.108389874950607,0.0864753566924333,0.0224730695588381,0.0299510568739217,0.9114,0.587087877693415,NA,0.804839707030428,0,0.647766954012825,0,0
"3",0,0.108389874950607,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"4",0,0.108389874950607,0.254840764942353,0.0102214686363208,0.0751652841127246,0.2938,0.396253769261881,0.0528413711399729,0.0929109421367395,0.0265735435500645,0.0352059867188011,0.8704,0.581829036877911
"5",0,0.108389874950607,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"6",0,0.108389874950607,0.0864753566924333,0.0224730695588381,0.0299510568739217,0.9272,1.12158094758936,0.0700840002444916,0.0478432893733844,0.0415107999844224,0.0437997803224878,0.9188,1.43591619828814
"7",0,0.0651484438116323,0.0485752806088193,0.0383374116230407,0.0406969695092662,0.9134,1.44722379830529,0.118934749971899,0.0940901167817825,0.0227892929110592,0.0316422429870687,0.9286,1.07822102910712
"8",0,0.0473288604534384,0.035560413891915,0.0515436106945261,0.0528081537306904,0.9022,1.67441686192591,0.0306024512815596,0.0289282308868245,0.0586476583154501,0.0594845008576915,0.8972,1.7983822930288
"9",0.25,0.0487911000966984,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"10",0.25,0.0487911000966984,0.00653682556553678,0.0264871086629595,0.0265298387514338,0.9422,0.620356829356916,NA,0.256333343738682,0,0.0657067831122531,0,0
"11",0.25,0.0487911000966984,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"12",0.25,0.0487911000966984,0.0288415119097082,0.012375134915864,0.0132069677251018,0.9412,0.43546004785123,0.0528413711399729,0.0327281656180487,0.0139542232540123,0.0150253560787347,0.9356,0.443671644854303
"13",0.25,0.0487911000966984,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"14",0.25,0.0487911000966984,0.00653682556553678,0.0264871086629595,0.0265298387514338,0.9348,0.618526385561086,0.237698465130505,0.108271273135665,0.0242267484638783,0.0359494170502961,0.7648,0.309878973988758
"15",0.25,0.0651484438116323,0.0110142924939442,0.020143612801862,0.0202649274410041,0.9358,0.534041400119512,0.118934749971899,0.0342347613920985,0.0113279183225931,0.012499937210167,0.9348,0.395138086312281
"16",0.25,0.0213048236184302,0.00367413947524717,0.0571891635446845,0.0572026628455681,0.9188,0.912623984598964,0.10379195927004,0.0186420805163074,0.0191120972769626,0.0194596244429391,0.8904,0.461038508783235
"17",0.5,0.107142607703181,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"18",0.5,0.107142607703181,0.071697837808185,0.011710820639331,0.0168514005856998,0.8922,0.416037463481183,NA,2,0,4,0,0
"19",0.5,0.107142607703181,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"20",0.5,0.107142607703181,0.307722123434013,0.00551513396238677,0.100208039213125,0.0158,0.294419186922435,0.0528413711399729,0.0870279684943068,0.0150344372369073,0.0226083045371533,0.814,0.419211370582635
"21",0.5,0.107142607703181,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"22",0.5,0.107142607703181,0.071697837808185,0.011710820639331,0.0168514005856998,0.8858,0.414953208165775,0.112023128182989,0.0762638193316022,0.0128408658620467,0.01865703600109,0.8456,0.406528022324947
"23",0.5,0.0651484438116323,0.0280115782714102,0.0189172550318669,0.0197019035491222,0.93,0.533521692973239,0.118934749971899,0.0885709266046464,0.0113678625431157,0.0192126715827213,0.8284,0.395404952763995
"24",0.5,0.046784236358905,0.0150575851206942,0.0261797905811679,0.0264065214508348,0.935,0.630852272992232,0.0489153346080195,0.0164415457746041,0.0257249035516785,0.0259952279791369,0.9312,0.617766582339554
"25",0.75,0.385308281134758,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"26",0.75,0.385308281134758,0.156382902333805,0.00408536186417218,0.0285409740065166,0.2664,0.233404583342297,NA,1.21518442094709,0,1.47667317691251,0,0
"27",0.75,0.385308281134758,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"28",0.75,0.385308281134758,0.129108897814153,0.0029743814214108,0.0196434889161963,0.3542,0.216884544957152,0.0528413711399729,0.0266858538451608,0.0128708403929184,0.0135829751883637,0.936,0.42298933597092
"29",0.75,0.385308281134758,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"30",0.75,0.385308281134758,0.156382902333805,0.00408536186417218,0.0285409740065166,0.6978,0.239950330210884,0.267908983617969,0.0597032085177474,0.0104173933014779,0.0139818664087916,0.8178,0.291958128764234
"31",0.75,0.0651484438116323,0.00923854341371978,0.0187070255541587,0.0187923762385659,0.9394,0.535567042940963,0.118934749971899,0.0270409481627709,0.0104461441786215,0.0111773570561631,0.9382,0.396861445001749
"32",0.75,0.168246359521048,0.0498388437910433,0.00743399061196522,0.00991790096239323,0.9072,0.331761258263139,0.116983499664111,0.018333063942591,0.0151200084167103,0.0154561096502334,0.9046,0.431254387506621
"33",1,0.186301100728409,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"34",1,0.186301100728409,0.00263906591788495,0.0135781468165321,0.013585111485451,0.9446,0.446802024368254,NA,0.878102262585365,0,0.771063583557537,0,0
"35",1,0.186301100728409,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"36",1,0.186301100728409,0.168255810071644,0.00618192765930369,0.034491945282169,0.4278,0.306310216201609,0.0528413711399729,0.00436666142264693,0.0255230193855217,0.0255420871175017,0.934,0.583231792120265
"37",1,0.186301100728409,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"38",1,0.186301100728409,0.00263906591788494,0.0135781468165321,0.013585111485451,0.9362,0.860131778386638,0.122558229266416,0.0102916442939773,0.026961596177134,0.0270675141194078,0.9306,1.12344786953629
"39",1,0.0651484438116323,0.00294783818507654,0.0377468070250224,0.0377554967749878,0.917,1.45464819601665,0.118934749971899,0.00956723903701406,0.0215706848686477,0.0216622169314391,0.935,1.08023422982364
"40",1,0.0813491002062225,0.00595216964349,0.0304636887140046,0.0304991170374695,0.9228,1.30197198923048,0.0535155274698307,0.00137125444054997,0.0487041553667482,0.048706035705489,0.9056,1.62546592723873


==> output/lp_p1_d0_r0_n500.csv <==
"","ev","h","bias","var","mse","ec","il","h","bias","var","mse","ec","il"
"1",0,0.346728221752475,0.163883913542593,0.0262434949213426,0.0531014320393787,1,3.91704444222416,0.130268932476088,0.0179406788417114,0.0851612176030436,0.085483085560345,1,3.8303986275435
"2",0,0.346728221752475,0.111826222891614,0.0233860040832012,0.0358911082094061,0.8868,0.601045387749537,NA,0.804839707030428,0,0.647766954012825,0,0
"3",0,0.346728221752475,0.119851129075645,0.0299866588249071,0.0443509519656141,0.897,0.691912859882443,NA,0.311925716834896,0.0152525288546316,0.112550181677595,0.2928,0.488485005992331
"4",0,0.346728221752475,0.114875368937254,0.0118852836820629,0.0250816340705332,0.6346,0.309063236395115,0.0567866100991715,0.0248375758875945,0.0786800891954227,0.0792969943713947,0.6922,0.563516213312362
"5",0,0.346728221752475,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"6",0,0.346728221752475,0.163883913542593,0.0262434949213426,0.0531014320393787,0.938,0.928137087496021,0.297528935835273,0.0353605429116185,0.059582749185243,0.0608331171802475,0.9044,1.07437080480758
"7",0,0.233740780130671,0.0630473897431101,0.0392878438470621,0.0432628172004817,0.9288,1.13069627910519,0.18208945761701,0.0304581243572023,0.0530446734172227,0.0539723707565815,0.925,1.28059842069881
"8",0,0.25412107979197,0.0779136053601739,0.0359863964167543,0.0420569263169752,0.929,1.08435456167922,0.135435707801522,0.0191473951020489,0.0793912944020022,0.0797579171411961,0.9096,1.52028846561424
"9",0.25,0.252921059964196,0.116263997158388,0.00469560189072655,0.0182129189259722,1,3.93827128406309,0.130268932476088,0.0398523731888339,0.0115010083193807,0.0130892199681628,1,3.87482307667763
"10",0.25,0.252921059964196,0.116264103634359,0.0046956238075781,0.0182129656014791,0.6102,0.270689604967124,NA,0.256333343738682,0,0.0657067831122531,0,0
"11",0.25,0.252921059964196,0.0911550998273104,0.00554113867191783,0.0138503908964448,0.7728,0.295939887551182,NA,0.129783586416085,0.0037557546328001,0.0205995339358214,0.4568,0.245649074694163
"12",0.25,0.252921059964196,0.0955970762215216,0.00372749294513256,0.012866293927236,0.7702,0.282530591665251,0.0567866100991715,0.036900833687342,0.0127659719882033,0.0141276435150242,0.9342,0.432610143112231
"13",0.25,0.252921059964196,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"14",0.25,0.252921059964196,0.116263997158388,0.00469560189072655,0.0182129189259722,0.9424,0.38924639808282,0.163246690276663,0.0589329686671598,0.00735498468287676,0.0108280794788012,0.9376,0.487955088492777
"15",0.25,0.233740780130671,0.104182890344246,0.00508499950052066,0.0159390741410018,0.9462,0.404866354838271,0.18208945761701,0.0709885098474058,0.00671883953402972,0.011758208064385,0.9436,0.459437309284161
"16",0.25,0.18536873789903,0.0726782115417434,0.00645060419884879,0.0117327266317552,0.9448,0.454779006541525,0.168985266832486,0.0553887781067137,0.00887621361037001,0.0119441303505248,0.926,0.490687959608305
"17",0.5,0.174932263762767,0.178465670656613,0.00721576161414244,0.039065757217057,1,3.92871940568254,0.130268932476088,0.106066269256546,0.0140632373451964,0.0253132908191985,1,3.89043459126446
"18",0.5,0.174932263762767,0.178465777785219,0.00721573701698225,0.0390657708574653,0.4192,0.325875980339919,NA,2,0,4,0,0
"19",0.5,0.174932263762767,0.132122299234865,0.00853586672095549,0.0259921686760628,0.6862,0.354496763083062,NA,0.428388659636096,0.00483443329581866,0.18835127700063,0,0.255283685877106
"20",0.5,0.174932263762767,0.631913472857799,0.00374477298227643,0.403059410161481,0,0.256144695602097,0.0567866100991715,0.0997505599014178,0.0151546898634485,0.0251048640640949,0.7618,0.405652286969401
"21",0.5,0.174932263762767,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"22",0.5,0.174932263762767,0.178465670656613,0.00721576161414245,0.039065757217057,0.941,0.467913360675558,0.15924505601933,0.149912509802791,0.0088015799161486,0.0312753405115206,0.9434,0.490535737012965
"23",0.5,0.233740780130671,0.294944864770294,0.00549207168096309,0.0924845449353304,0.931,0.404769524608925,0.18208945761701,0.192425764602349,0.0082343356040817,0.0452620104868804,0.941,0.45894978412399
"24",0.5,0.128209857083925,0.100606293671209,0.00987450031311487,0.0199961266393724,0.9426,0.546992898596072,0.150044996487214,0.133554286120637,0.0116762975280152,0.0295130448692081,0.9378,0.507788616503287
"25",0.75,0.269989422998491,0.0949628941706296,0.00457671058157481,0.013594661850837,1,3.95531899075705,0.130268932476088,0.0310270965009385,0.0112181116516449,0.0121807923689234,1,3.88021335451766
"26",0.75,0.269989422998491,0.0949637786791219,0.00457669399374348,0.0135948132547607,0.7046,0.26293904808612,NA,1.21518442094709,0,1.47667317691251,0,0
"27",0.75,0.269989422998491,0.0781246438417999,0.00531417218642049,0.0114176321618286,0.81,0.286815491141673,NA,0.0881067942369624,0.00391594285492921,0.0116787500456436,0.7056,0.245710395046156
"28",0.75,0.269989422998491,0.0449995238921589,0.00395263609033669,0.00597759324085767,0.838,0.218983916837854,0.0567866100991715,0.02852599559731,0.0121979823500766,0.0130117147748944,0.931,0.409699325127492
"29",0.75,0.269989422998491,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"30",0.75,0.269989422998491,0.0949628941706296,0.00457671058157481,0.013594661850837,0.9384,0.3803765439479,0.159339162270558,0.0449404863468876,0.00747838496573601,0.0094980322788308,0.9472,0.493540211525123
"31",0.75,0.233740780130671,0.081041009460957,0.00520849942115159,0.0117761446356025,0.9452,0.406043125571058,0.18208945761701,0.0561478625498258,0.0067039801103963,0.00985656257931044,0.9458,0.461060276156284
"32",0.75,0.197878336404261,0.0637511112710879,0.00609657881180138,0.0101607830001,0.947,0.441549530881043,0.168628635572959,0.042586872980082,0.0082717676978694,0.010085409448091,0.9334,0.492770090090937
"33",1,0.491383883546396,0.238419705470096,0.0195732977699144,0.0764172537263615,1,4.10751887898314,0.130268932476088,0.000637146872603637,0.085410477188116,0.0854108831442532,0.9996,3.83609895760658
"34",1,0.491383883546396,0.202843076163505,0.0177374745608136,0.0588827881082871,0.6506,0.508754371638571,NA,0.878102262585365,0,0.771063583557537,0,0
"35",1,0.491383883546396,0.195428920310486,0.0222097657155433,0.0604022286092656,0.7574,0.597083942487623,NA,0.224786645068725,0.0160769108505074,0.0666059466517605,0.5564,0.488903414182201
"36",1,0.491383883546396,0.61295585256117,0.0110589788404753,0.386773856029466,0,0.224654928322729,0.0567866100991715,0.0061969660393864,0.0788771283209225,0.0789155307090158,0.7006,0.563725012631777
"37",1,0.491383883546396,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"38",1,0.491383883546396,0.238419705470096,0.0195732977699144,0.0764172537263615,0.9372,0.783030843098583,0.32441050132089,0.0100164911517373,0.059413919076765,0.0595142491717578,0.8952,1.04345307083261
"39",1,0.233740780130671,0.0419548091144822,0.0400833573491058,0.0418435633569384,0.9362,1.13640037976643,0.18208945761701,0.0132856693915592,0.0523119326317691,0.0524884416429509,0.9296,1.28721075841923
"40",1,0.360140868972373,0.139327457369819,0.0262141357061691,0.045626276083308,0.9356,0.914740901443888,0.136645041347997,0.00595878308000671,0.0760052088316814,0.0760407159274759,0.9166,1.52399494808424


==> output/lp_p1_d1_r0_n500.csv <==
"","ev","h","bias","var","mse","ec","il","h","bias","var","mse","ec","il"
"1",0,0.227711600184646,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"2",0,0.227711600184646,1.72917404718448,2.92076458680169,5.91080747225803,0.823,6.65073088778877,NA,1.66670505617577,0,2.77790574428189,0,0
"3",0,0.227711600184646,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"4",0,0.227711600184646,4.3570478824234,0.262683952322434,19.2465502020526,0,1.03765597763809,0.0567866100991715,1.18834117401912,32.7541931939228,34.1663479397919,0.0602,0.563516213312362
"5",0,0.227711600184646,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"6",0,0.227711600184646,1.72917404718448,2.92076458680169,5.91080747225803,0.937,25.3672071688887,0.369411104475214,2.66603571865811,5.56581741942322,12.6735638725841,0.8124,20.138487033832
"7",0,0.146437645566865,0.985321296236741,11.3555952424083,12.3264532992259,0.937,49.4004328050391,0.259987790808077,2.04646697152317,2.9917293032587,7.1797563687939,0.9434,21.7149916320423
"8",0,0.117006448553372,0.745369163902276,22.1936811101718,22.7492563006681,0.932,69.5876696004303,0.189816774181792,1.87794094608464,24.4188996492023,27.9455618461836,0.9362,54.8948482507076
"9",0.25,0.405471186739655,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"10",0.25,0.405471186739655,1.6699529366932,0.114011859455541,2.90275467022579,0.0016,1.28637656066132,NA,7.64123618252382,0,58.3884903971112,0,0
"11",0.25,0.405471186739655,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"12",0.25,0.405471186739655,5.28049163832357,0.0372341671327581,27.9208261095379,0,0.404870679440443,0.0567866100991715,0.38777645987731,4.39073593523029,4.54110651806527,0.1228,0.432610143112231
"13",0.25,0.405471186739655,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"14",0.25,0.405471186739655,1.6699529366932,0.114011859455541,2.90275467022579,0.0306,1.57049924655703,0.213022709413075,0.614995808132518,0.729929239329734,1.1081490833503,0.7882,2.79891245086923
"15",0.25,0.146437645566865,0.310141822585748,1.44232228503854,1.53851023515535,0.932,4.60173002532523,0.259987790808077,0.89201435823701,0.43499440586768,1.23068402116866,0.5014,2.09115948005891
"16",0.25,0.208345747483475,0.631032250172304,0.4944943100894,0.892696010846921,0.844,2.70713542537903,0.109458765690592,0.128296583895057,4.07381941087103,4.09027942431017,0.9336,7.59392408551773
"17",0.5,0.146654597632799,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"18",0.5,0.146654597632799,0.017903749251245,1.43233567284892,1.43265621708617,0.9462,4.59334119340148,NA,2,0,4,0,0
"19",0.5,0.146654597632799,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"20",0.5,0.146654597632799,0.0635867076490053,0.150488318042807,0.154531587432447,0.8906,1.27854218656989,0.0567866100991715,0.0601371466219561,4.22270250547032,4.22631898187415,0.1236,0.405652286969401
"21",0.5,0.146654597632799,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"22",0.5,0.146654597632799,0.0179037492512453,1.43233567284892,1.43265621708617,0.947,4.59749056708988,0.436030617408947,0.0783024077571572,0.18119801342539,0.187329280485959,0.8702,1.18607327519046
"23",0.5,0.146437645566865,0.0178644051261143,1.43854025246702,1.43885938943753,0.9472,4.60772254115456,0.259987790808077,0.0451027976969387,0.333946026362617,0.335980288722708,0.9454,2.03811504594754
"24",0.5,0.0753564316403879,0.120795823683376,10.3422336463057,10.356825277325,0.942,12.5550025773226,0.224048287229045,0.0100141616758808,0.910057967709067,0.910158251143138,0.9508,3.11775058027886
"25",0.75,0.18183123874205,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"26",0.75,0.18183123874205,0.419359992914498,0.728459162600427,0.904321966257674,0.921,3.32366520618907,NA,4.13090593496233,0,17.064383843507,0,0
"27",0.75,0.18183123874205,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"28",0.75,0.18183123874205,1.69910037658806,0.11541231007516,3.00235439979685,2e-04,0.938751639724519,0.0567866100991715,0.320249782731354,4.42450582403156,4.52706574737104,0.108,0.409699325127492
"29",0.75,0.18183123874205,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"30",0.75,0.18183123874205,0.419359992914498,0.728459162600427,0.904321966257674,0.9196,3.32935251911114,0.219282842398499,0.589324229775073,0.780425435250968,1.12772848305095,0.7982,2.73528163617996
"31",0.75,0.146437645566865,0.265549993864144,1.40275041719879,1.47326721644004,0.9386,4.60725112719617,0.259987790808077,0.813535964016245,0.45755177323719,1.11939253798503,0.5488,2.09429447814328
"32",0.75,0.0934314609533108,0.1317876924688,5.44424153766542,5.46160953355167,0.947,9.10800886687919,0.112675448228954,0.167704860240896,3.86177931324146,3.88990423338988,0.9306,7.42354330591997
"33",1,0.317233109646573,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"34",1,0.317233109646573,1.91673500430785,1.07199670717093,4.74586978390995,0.5414,4.03989294269758,NA,0.494504167296786,0,0.244534371473888,0,0
"35",1,0.317233109646573,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"36",1,0.317233109646573,2.55422046203205,0.102188944676248,6.62623111333947,0,0.546936581413437,0.0567866100991715,0.475003749071522,36.7542412906651,36.9798698522971,0.0604,0.563725012631777
"37",1,0.317233109646573,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"38",1,0.317233109646573,1.91673500430785,1.07199670717093,4.74586978390995,0.9418,15.462449959469,0.366328400860816,1.77594256421541,4.91261505451606,8.06658704590808,0.8336,19.5919336514909
"39",1,0.146437645566865,0.403325670882379,10.7633078951565,10.9259794919492,0.9342,49.5210540733411,0.259987790808077,1.32422616143936,2.97441504546802,4.72798997210845,0.9436,21.8533415255795
"40",1,0.16300583498245,0.529890270199733,7.8647771424133,8.14556084086565,0.9374,42.1577802041777,0.188232769670951,1.09082210093267,27.0143739630233,28.2042668189065,0.9282,53.4890533969615


==> output/lp_p2_d0_r0_n500.csv <==
"","ev","h","bias","var","mse","ec","il","h","bias","var","mse","ec","il"
"1",0,0.441648312073507,0.00100511878281912,0.0452767300683788,0.0452777403321464,0.8884,0.676034140672923,0.291310328321164,0.0110326892882884,0.078382555820339,0.0785042760532709,0.782,0.674186851185774
"2",0,0.441648312073507,0.111710441031144,0.0364072566019809,0.0488864792373536,0.9132,0.743882815733667,NA,0.804839707030428,0,0.647766954012825,0,0
"3",0,0.441648312073507,0.0141957314088887,0.0513249489724354,0.0515264677626687,0.9498,0.8868510458666,NA,0.201367184561792,0.0336681750125225,0.0742169180308652,0.7948,0.704959658823555
"4",0,0.441648312073507,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"5",0,0.441648312073507,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"6",0,0.441648312073507,0.00100511878281875,0.0452767300683788,0.0452777403321464,0.9282,1.09509030707016,0.354459466126056,0.0198940138836373,0.0856330707797722,0.0860288425681746,0.9138,1.26434807884438
"7",0,0.273153002595955,0.017378687612711,0.0746019607454309,0.074903979528571,0.9224,1.39903261571002,0.297548736887969,0.0214096266072401,0.0742216368745292,0.0746800089859906,0.9246,1.34291726337654
"8",0,0.254195659270901,0.015450671514916,0.0804134230626229,0.0806521463128847,0.922,1.45150557780855,0.204013137180808,0.00400967987632451,0.129721244873174,0.129737322405885,0.919,1.68124335996991
"9",0.25,0.321059110425588,0.062353722068686,0.00827327611668026,0.0121612627724992,1,1.65348268948051,0.291310328321164,0.0457809068342569,0.0114971980277317,0.0135930894582986,0.9998,1.69573028233337
"10",0.25,0.321059110425588,0.0624080171067818,0.00827412818069831,0.0121688887798987,0.8992,0.358562362991242,NA,0.256333343738682,0,0.0657067831122531,0,0
"11",0.25,0.321059110425588,0.0365909743317711,0.0090418555346774,0.0103807549372257,0.9356,0.375983635828332,NA,0.131596887398118,0.00755175688796055,0.0248694976608335,0.6512,0.331544508003825
"12",0.25,0.321059110425588,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"13",0.25,0.321059110425588,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"14",0.25,0.321059110425588,0.062353722068686,0.00827327611668026,0.0121612627724992,0.9366,0.366204693034588,0.344746724081061,0.0826495324217655,0.0168390646586336,0.02367000986817,0.9118,0.369903332277225
"15",0.25,0.273153002595955,0.0305663421172871,0.00916236104414347,0.0100966623145745,0.9408,0.378818816052652,0.297548736887969,0.0474466430634201,0.010133024178925,0.0123842081169126,0.9352,0.374908348997098
"16",0.25,0.184789186346937,0.00753219461808779,0.0132105960149704,0.0132673299707351,0.9474,0.456559060057802,0.198422859124804,0.0116412083091986,0.0152599695473854,0.0153954872782835,0.9448,0.454191879369164
"17",0.5,0.319174943538602,0.0819801618017191,0.00793350701095012,0.0146542539399862,1,1.78876798026335,0.291310328321164,0.0642399128984795,0.0118540824727538,0.015980848881958,0.9998,1.78772019914217
"18",0.5,0.319174943538602,0.0819805205434008,0.00793351967101303,0.01465432541958,0.8462,0.347787748267424,NA,2,0,4,0,0
"19",0.5,0.319174943538602,0.0544034519648407,0.00903451805380194,0.0119942536394927,0.908,0.371345941177787,NA,0.0725937026507684,0.00830684422020955,0.0135766898847577,0.8736,0.356578155561292
"20",0.5,0.319174943538602,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"21",0.5,0.319174943538602,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"22",0.5,0.319174943538602,0.0819801618017191,0.00793350701095013,0.0146542539399862,0.8422,0.347089568964051,0.289966115174811,0.0553120264385178,0.0108710036608269,0.0139304239295622,0.8638,0.364999986128126
"23",0.5,0.273153002595955,0.0501378974438332,0.00926254797021684,0.0117763567303052,0.9124,0.375438812648188,0.297548736887969,0.0636006251392749,0.0102366196107219,0.0142816591288284,0.8522,0.361576046852946
"24",0.5,0.183704732878146,0.0138241574786226,0.0138776622793995,0.0140687696093933,0.939,0.458453347316573,0.166893262802316,0.0093716040594045,0.0158697181935188,0.0159575451561651,0.9344,0.482494442373632
"25",0.75,0.401120479305443,0.137097286055531,0.0070426009461972,0.0258382667899893,1,1.47991046914855,0.291310328321164,0.0448123302313307,0.0117000082099859,0.0137081531507477,0.9998,1.69569176754555
"26",0.75,0.401120479305443,0.137226715568204,0.00704308466481449,0.0258742561304513,0.6166,0.327053343168186,NA,1.21518442094709,0,1.47667317691251,0,0
"27",0.75,0.401120479305443,0.0869810362001252,0.0077737258613353,0.0153394265197828,0.837,0.346560447714296,NA,0.127093295402732,0.00755474615990332,0.0237074518962295,0.6622,0.331536398060238
"28",0.75,0.401120479305443,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"29",0.75,0.401120479305443,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"30",0.75,0.401120479305443,0.137097286055531,0.0070426009461972,0.0258382667899893,0.9264,0.361959410512424,0.346880523910164,0.0799502237774748,0.0158317292397868,0.0222237675218551,0.9126,0.370144831032163
"31",0.75,0.273153002595955,0.0299224247057013,0.00925876028525369,0.010154111785522,0.9386,0.37913594448476,0.297548736887969,0.0460178831030188,0.0101843278208214,0.0123019733861045,0.9324,0.37510940406263
"32",0.75,0.230869408750591,0.0152940625862556,0.0106782896346813,0.0109121979850736,0.9446,0.408535831002546,0.199650991644465,0.0101901259300211,0.0152454324483635,0.0153492711148332,0.94,0.453913757811874
"33",1,0.676443314490777,0.288113527159523,0.0309079009622231,0.113917305494524,0.6156,0.676516249628148,0.291310328321164,0.00390831333088201,0.0804133157307745,0.0804285906438669,0.7818,0.674187705207571
"34",1,0.676443314490777,0.204840375734247,0.0253252251494897,0.0672848046804373,0.7408,0.612315157768694,NA,0.878102262585365,0,0.771063583557537,0,0
"35",1,0.676443314490777,0.158572949453252,0.034100661042544,0.0592460413408476,0.8614,0.723863462349731,NA,0.187169846567928,0.0339405352285053,0.0689730866927671,0.8126,0.705269122005017
"36",1,0.676443314490777,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"37",1,0.676443314490777,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"38",1,0.676443314490777,0.288113527159523,0.0309079009622232,0.113917305494525,0.9024,0.885398689487015,0.357053790643624,0.0245241738325529,0.0822533449492835,0.0828547800514528,0.9174,1.26282765655904
"39",1,0.273153002595955,0.00846104555055796,0.0746694295280238,0.0747410188198325,0.927,1.40161371607144,0.297548736887969,0.0140830368075054,0.073968518670637,0.0741668505963585,0.926,1.34514353905829
"40",1,0.389334566861783,0.013901556005933,0.0520552840627773,0.0522485373221634,0.9316,1.17024570856073,0.205506329870732,0.00205220731086753,0.126993693050204,0.126997904605051,0.9168,1.67596342580174


==> output/lp_p2_d1_r0_n500.csv <==
"","ev","h","bias","var","mse","ec","il","h","bias","var","mse","ec","il"
"1",0,0.499077859698555,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"2",0,0.499077859698555,3.07064602521814,0.808000758039818,10.2368677702278,0.0738,3.49035661211889,NA,1.66670505617577,0,2.77790574428189,0,0
"3",0,0.499077859698555,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"4",0,0.499077859698555,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"5",0,0.499077859698555,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"6",0,0.499077859698555,0.408094024371988,3.94383964801478,4.1103803807429,0.9122,19.141051846172,0.418110211377921,0.193813633000395,22.2659696586644,22.3035333830012,0.9434,28.5380132488552
"7",0,0.361716993648195,0.809844788367688,10.8515001290145,11.5073487102608,0.9358,31.1352599763737,0.338606105471112,0.780526203700284,17.5901454895756,18.1993666442383,0.9514,34.8135859916352
"8",0,0.349897989095237,0.823977073511719,12.0066593852128,12.6855976028857,0.9398,32.7392962024298,0.443397118594198,0.36154422896712,15.8368900695345,15.9676042990339,0.9002,26.4137992900197
"9",0.25,0.39923977234677,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"10",0.25,0.39923977234677,1.56530899813916,0.16775729929856,2.61794955895397,0.0344,1.57627886993451,NA,7.64123618252382,0,58.3884903971112,0,0
"11",0.25,0.39923977234677,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"12",0.25,0.39923977234677,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"13",0.25,0.39923977234677,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"14",0.25,0.39923977234677,1.56472290887888,0.168548122088386,2.61690590365876,0.9224,2.81239716298933,0.330919017769445,1.14318650064602,0.342608101588294,1.64948347684759,0.9158,3.9982544120101
"15",0.25,0.361716993648195,1.47191082460158,0.170068355573406,2.33658983115271,0.9298,3.21361158262815,0.338606105471112,1.35582518100507,0.206892478565428,2.04515440001285,0.9386,3.51198480082466
"16",0.25,0.279902605968837,1.08255386395762,0.216070639475024,1.38799350784461,0.9436,4.27709924768658,0.272391523951724,0.975699129059379,0.419650252952495,1.37163904339973,0.9344,5.14526409257451
"17",0.5,0.994814357347808,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"18",0.5,0.994814357347808,0.187043920576496,0.0266314745628092,0.0616169027874358,0.7646,0.61089437118299,NA,2,0,4,0,0
"19",0.5,0.994814357347808,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"20",0.5,0.994814357347808,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"21",0.5,0.994814357347808,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"22",0.5,0.994814357347808,0.187043423141117,0.0266353810902544,0.0616206232306013,0.9424,1.52381459698021,0.524835262533231,0.0855739509677113,0.0784305928967983,0.0857534939810225,0.9582,2.04245940112
"23",0.5,0.361716993648195,0.0747082924180422,0.0911434968889519,0.0967248258449716,0.9446,2.78584930013965,0.338606105471112,0.0669606292979419,0.119340691187264,0.123824417063241,0.9482,3.13671212497337
"24",0.5,0.697453386069486,0.177184604955714,0.0274876997078203,0.0588820839411328,0.942,1.53794735729755,0.259668039615429,0.0228753874674358,0.355923564968614,0.356446848320399,0.9462,5.16881120418089
"25",0.75,0.407838514494447,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"26",0.75,0.407838514494447,1.47035154513974,0.165361094189441,2.32729476048426,0.05,1.57379331220558,NA,4.13090593496233,0,17.064383843507,0,0
"27",0.75,0.407838514494447,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"28",0.75,0.407838514494447,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"29",0.75,0.407838514494447,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"30",0.75,0.407838514494447,1.46784297138728,0.166457522384567,2.32102051103561,0.921,2.72909114162314,0.386517505113428,1.14042690896164,0.325448301704185,1.626021836388,0.8774,3.53957406201455
"31",0.75,0.361716993648195,1.3683099694096,0.1684583538093,2.040730526195,0.9324,3.21433756919812,0.338606105471112,1.25990205941573,0.203432622448861,1.79078582176885,0.9388,3.51292224284208
"32",0.75,0.285931089356254,1.03633058266638,0.206421235152954,1.28040231172259,0.9416,4.18684891135519,0.295062444808184,0.981063986247737,0.387750770904233,1.35023731601653,0.9246,4.7212588209413
"33",1,0.486095250519502,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"34",1,0.486095250519502,2.17088386164693,0.863152035248888,5.57588877600798,0.3422,3.61336755537952,NA,0.494504167296786,0,0.244534371473888,0,0
"35",1,0.486095250519502,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"36",1,0.486095250519502,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"37",1,0.486095250519502,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
"38",1,0.486095250519502,0.0116873583139359,4.3361861199836,4.33632271432796,0.9246,19.9437547561203,0.433863092836643,0.132316996634036,21.6762688719807,21.693776659579,0.9312,27.8152899864303
"39",1,0.361716993648195,0.819061673540506,10.6105411221294,11.2814031471924,0.9402,31.154385922325,0.338606105471112,0.734599453841551,17.4884508614174,18.0280872190017,0.9494,34.840931736327
"40",1,0.340796024829173,0.817432196291497,12.662062251277,13.3302576468109,0.9384,34.0786052363725,0.445656952042455,0.290298067581634,14.9673986497883,15.0516716178299,0.9028,26.1457007744385


==> output/lpbw_p0_d0_r0_n500.csv <==
"","V1","V2","V3","V4","V5","V6"
"1",0.108389874950607,0.0700840002444916,0.0925043341025778,0.0473288604534384,0.0306024512815596,0.0306024512815596
"2",0.0487911000966984,0.237698465130505,0.061158767367737,0.0213048236184302,0.10379195927004,0.10379195927004
"3",0.107142607703181,0.112023128182989,0.127573434191376,0.046784236358905,0.0489153346080195,0.0489153346080195
"4",0.385308281134758,0.267908983617969,0.107429414413684,0.168246359521048,0.116983499664111,0.116983499664111
"5",0.186301100728409,0.122558229266416,0.155188982679194,0.0813491002062225,0.0535155274698307,0.0535155274698307
"6",0.0651484438116323,0.118934749971899,0.0783305103255502,0,0,0


==> output/lpbw_p1_d0_r0_n500.csv <==
"","V1","V2","V3","V4","V5","V6"
"1",0.346728221752475,0.297528935835273,0.151561974468783,0.25412107979197,0.135435707801522,0.218062360374551
"2",0.252921059964196,0.163246690276663,0.673358544222642,0.18536873789903,0.168985266832486,0.119645366609892
"3",0.174932263762767,0.15924505601933,0.209294400818319,0.128209857083925,0.150044996487214,0.116712523089783
"4",0.269989422998491,0.159339162270558,0.731765598610025,0.197878336404261,0.168628635572959,0.116781494637747
"5",0.491383883546396,0.32441050132089,0.154761029716849,0.360140868972373,0.136645041347997,0.237764167205205
"6",0.233740780130671,0.18208945761701,0.207992039599742,0,0,0


==> output/lpbw_p1_d1_r0_n500.csv <==
"","V1","V2","V3","V4","V5","V6"
"1",0.227711600184646,0.369411104475214,0.124453039773685,0.117006448553372,0.189816774181792,0.189816774181792
"2",0.405471186739655,0.213022709413075,0.47626082754551,0.208345747483475,0.109458765690592,0.109458765690592
"3",0.146654597632799,0.436030617408947,0.170438931159742,0.0753564316403879,0.224048287229045,0.224048287229045
"4",0.18183123874205,0.219282842398499,0.509753531152436,0.0934314609533108,0.112675448228954,0.112675448228954
"5",0.317233109646573,0.366328400860816,0.127015366413767,0.16300583498245,0.188232769670951,0.188232769670951
"6",0.146437645566865,0.259987790808077,0.171448157149354,0,0,0


==> output/lpbw_p2_d0_r0_n500.csv <==
"","V1","V2","V3","V4","V5","V6"
"1",0.441648312073507,0.354459466126056,0.411139620978759,0.254195659270901,0.204013137180808,0.204013137180808
"2",0.321059110425588,0.344746724081061,0.368985119012756,0.184789186346937,0.198422859124804,0.198422859124804
"3",0.319174943538602,0.289966115174811,0.671879277564629,0.183704732878146,0.166893262802316,0.166893262802316
"4",0.401120479305443,0.346880523910164,0.375618388233105,0.230869408750591,0.199650991644465,0.199650991644465
"5",0.676443314490777,0.357053790643624,0.416360307594768,0.389334566861783,0.205506329870732,0.205506329870732
"6",0.273153002595955,0.297548736887969,0.370576869984145,0,0,0


==> output/lpbw_p2_d1_r0_n500.csv <==
"","V1","V2","V3","V4","V5","V6"
"1",0.499077859698555,0.418110211377921,0.401324630199627,0.349897989095237,0.443397118594198,0.293132462878002
"2",0.39923977234677,0.330919017769445,0.352372340145138,0.279902605968837,0.272391523951724,0.232003677624241
"3",0.994814357347808,0.524835262533231,0.695599731569905,0.697453386069486,0.259668039615429,0.367956220453391
"4",0.407838514494447,0.386517505113428,0.358813715953943,0.285931089356254,0.295062444808184,0.270983164572724
"5",0.486095250519502,0.433863092836643,0.406138535473056,0.340796024829173,0.445656952042455,0.304176634519259
"6",0.361716993648195,0.338606105471112,0.351717510883801,0,0,0

